Pseudoscalar Higgs boson decay to three parton amplitudes at NNLO to higher orders in the dimensional regulator

We present for the first time the second-order corrections of pseudo-scalar($A$) Higgs decay to three parton to higher orders in the dimensional regulator. We compute the one and two-loop amplitudes for processes, $A\to ggg$ and $A\to q\bar{q}g$ in the effective theory framework. With suitable crossing of the external momenta, these calculations are well-suited for predicting the differential distribution of pseudo-scalar Higgs in association with a jet at hadron colliders, up to next-to-next-to-leading order (NNLO) in the strong coupling constant. These results expanded to higher orders in dimensional regulator will contribute to the full three loop cross section. We implement the finite pieces of the amplitudes in a numerical code which can be used with any Monte Carlo phase space generator.

==> ancillary/Ato3jet/output/A2gggeps02L.dat <==
  0.22457547350788637       0.25141508830704540                (-0.38452482343271188,-0.24997792050258452)
  0.10649273183653644       0.64502422721154518                (-0.69467747896063081,-0.65244355909445517)
  0.16915006349702433       0.43616645500991891                (-0.38311043613628365,-0.25185639359030587)
  0.14693142990882369       0.51022856697058772                (-0.43943942450819473,-0.31390905197543750)
  0.21276040381870975       0.29079865393763416                (-0.36698486974949363,-0.23270763140896714)
  0.20770164207602973       0.30766119307990092                (-0.36278209490659624,-0.22879852278964369)
  0.20345846462247277       0.32180511792509070                (-0.36059443066939079,-0.22687957517933413)
  0.23027839727117821       0.23240534242940591                (-0.39764643560387170,-0.26347567525787391)
  0.16703614692592220       0.44321284358025936                (-0.38687062467256345,-0.25587925467617667)
  0.20142160282388014       0.32859465725373282                (-0.35995552005229275,-0.22637146573595468)

